BlockIoT: Blockchain-based Health Data Integration using IoT Devices

The development and adoption of Electronic Health Records (EHR) and health monitoring Internet of Things (IoT) Devices have enabled digitization of patient records and has also substantially transformed the healthcare delivery system in aspects such as remote patient monitoring, healthcare decision making, and medical research. However, data tends to be fragmented among health infrastructures and prevents interoperability of medical data at the point of care. In order to address this gap, we introduce BlockIoT that uses blockchain technology to transfer previously inaccessible and centralized data from medical devices to EHR systems, which provides greater insight to providers who can, in turn, provide better outcomes for patients. This notion of interoperability of medical device data is possible through an Application Programming Interface (API), which serves as a versatile endpoint for all incoming medical device data, a distributed file system that ensures data resilience, and knowledge templates that analyze, identify, and represent medical device data to providers. Our participatory design survey on BlockIoT demonstrates that BlockIoT is a suitable system to supplement physicians' clinical practice and increases efficiency in most healthcare specialties, including cardiology, pulmonology, endocrinology, and primary care.

==> data/blockiot-post-interview.csv <==
Provider id,Preferred aspects of the system,"Usefulness in clinical practice (diagnosis, treatments, and referrals)",Drawbacks of the system
1,No specific preferred feature,Very useful,UI and potential alert fatigue
2,Timeline based view and trends,Very useful,UI and accessibility
3,Interventions,Somewhat useful,Consent aspect of the system
4,Interventions and graph views,Very useful,None
5,"Charts, interventions, and notifications",Very useful,UI and accessibility
6,"Charts, interventions, and notifications",Very useful,None
7,"Charts, interventions, and notifications",Very useful,UI
8,"Charts, interventions, and notifications",Very useful,UI
9,"Charts, interventions, and notifications",Very useful,None
10,"Charts, interventions, and notifications",Very useful,None
11,"Charts, interventions, and notifications",Very useful,No ability to superimpose other forms of data
12,"Charts, interventions, and notifications",Very useful,More granular data needed for diagnosis
13,Summarized view of the data,Very useful,Alert Fatigue

==> data/blockiot-pre-interview.csv <==
Provider,Specialty,Years of practice,Patients per day,Primary method for understanding a patient's status,Reliability of patient supplied information,Methods of verfication of patient supplied information,Access to medical device data,Importance of medical device data in the practice,Importance of regular interventions on patient health
1,Gastroenterology,0.5,15-Oct,Patient's description,Reliable,Cross-check with symptoms,Depends on the device and how data is collected,Not as many medical devices present in GI,Very important
2,Cardiology,4.5,15,Patient's description or specialized medical device,Very variable,Sometimes relies on a family member,Preference is for EMR integrated FDA-approved devices,Very important.,Very important. Prevents visits to the ER
3,"Critical Care, Pulmononary Medicine, Sleep Medicine",16,40-60,Patient's description,Very variable,No method present,Has access to CPAP data of patients,Very important,Very important. Better patient outcomes and interventions
4,Internal Medicine,17,30-50,Patient brings a log,50% reliable,Patient examination,No access,Very important,Very important
5,Pediatric Emergency Medicine,35,10--30,Patient's description and the EHR,Very variable,Lab results,Has access to certain devices,Very important,Very important
6,Primary Care,18,20,PatientÕs description,Slightly Reliable,"Cross-check with symptoms, Patient exam, Lab Results, Check with a family member present",Has access to certain devices,Very important,Very important
7,Surgeon,28,6,PatientÕs description,Reliable,"Cross-check with symptoms, Check with a family member present",Has access to some devices,Moderate,Useful
8,Primary Care,18,6,PatientÕs description,Slightly Reliable,"Cross-check with symptoms, Patient exam, Lab Results, Check with a family member present",None,(Does not use medical devices),Very Useful
9,Primary Care,16,(Doesn't practice currently),"Patient's description, EMR records, patient's medical device",Slightly Reliable,"Cross-check with symptoms, Patient exam, Lab Results, EHR notes, Sixth sense",No method,Moderate,Useful
10,Dematologist,14,6,PatientÕs description,Slightly Reliable,"Cross-check with symptoms, Patient exam, Lab Results",No method,(Does not use medical devices),(Does not do regular interventions)
11,Geriatrics,12,15,PatientÕs description,Slightly Reliable,"Patient exam, Lab Results, EHR notes, Check with a family member present",No method,Moderate,Useful
12,Anesthesia,5,20-25,PatientÕs description,Variable,"Cross-check with symptoms, Lab Results, Depends on the patient.",Access present for some devices,Very High,Very useful
13,Internal Medicine,3,16,"Data from devices, patient history, patient description",Variable,"Cross-check with symptoms, Patient exam, Lab Results, Check with a family member present",Access present for some device data such as bp readings from bp cuffs.,High,Very Useful
General Consenus,,,,"Highly variable, mostly patient description",Different levels of trust in the patient supplied information,Uses a variety of techniques,"Access is very limited to certain devices, or certain types of devices",Medical devices definitely help in a variety of aspects,Interventions definitely help in a variety of aspects
